Tubings, chord diagrams, and Dyson--Schwinger equations

We give series solutions to single insertion place propagator-type systems of Dyson--Schwinger equations using binary tubings of rooted trees. These solutions are combinatorially transparent in the sense that each tubing has a straightforward contribution. The Dyson--Schwinger equations solved here are more general than those previously solved by chord diagram techniques, including systems and non-integer values of the insertion parameter $s$. We remark on interesting combinatorial connections and properties.

==> figure_7.tikz <==
% (CC BY-SA 4.0 https://creativecommons.org/licenses/by-sa/4.0/)  Paul Balduf, September 2022. Please cite the original paper as a source when reusing this drawing.


\coordinate (v1) at (0,0){};
\coordinate (v2) at ($(v1) + (-.4,-.5)$){};
\coordinate (v3) at ($(v1) + (.4,-.5)$){};
\coordinate (v4) at ($(v1) + (.4,-1)$){};
\coordinate (v5) at ($(v1) + (.4,-1.5)$){};
\draw [tube1] (v1) -- (v2);
\draw [tube2] (v3) -- (v5);
\draw [tube1] (v3) -- (v4);
\draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
\node [vertex, label={right:$c_2$}] at (v1){};
\node [vertex, label={below:$c_0$}] at (v2){};
\node [vertex, label={[label distance=1mm]right:$c_2$}] at (v3){};
\node [vertex, label={[label distance=1mm]right:$c_0$}] at (v4){};
\node [vertex, label={[label distance=1mm]right:$c_0$}] at (v5){};
\node at ($(v1) + (.2,-2.2) $){$c_0^3  c_2^2$};

        \coordinate (v1) at (2,0){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube1] (v1) -- (v2);
        \draw [tube2] (v3) -- (v5);
        \draw [tube1] (v4) -- (v5);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={right:$c_2$}] at (v1){};
        \node [vertex, label={below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=1mm]right:$c_1$}] at (v3){};
        \node [vertex, label={[label distance=1mm]right:$c_1$}] at (v4){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v5){};
         \node at ($(v1) + (.2,-2.2) $){$c_0^2 c_1^2 c_2$};


        \coordinate (v1) at (4,0){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v1) -- (v3)--(v5);
        \draw [tube2] (v1) -- (v3)--(v4);
        \draw [tube1] (v1) -- (v3);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_4$}] at (v1){};
        \node [vertex, label={below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^4 c_4$};

        \coordinate (v1) at (6,0){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v1) -- (v3)--(v5);
        \draw [tube2] (v1) -- (v3)--(v4);
        \draw [tube1] (v3) -- (v4);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_3$}] at (v1){};
        \node [vertex, label={below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_1$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3 c_1c_3$};

        \coordinate (v1) at (8,0){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v1) -- (v3)--(v5);
        \draw [tube2] (v3) --(v5);
        \draw [tube1] (v3) -- (v4);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_2$}] at (v1){};
        \node [vertex, label={below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_2$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3 c_2^2$};


         \coordinate (v1) at (10,0){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v1) -- (v3)--(v5);
        \draw [tube2] (v3) --(v5);
        \draw [tube1] (v4) -- (v5);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_2$}] at (v1){};
        \node [vertex, label={below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_1$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_1$}] at (v4){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^2 c_1^2c_2$};


         \coordinate (v1) at (12,0){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube2] (v1) -- (v3)--(v5);
        \draw [tube1] (v1) --(v3);
        \draw [tube1] (v4) -- (v5);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=2mm]right:$c_3$}] at (v1){};
        \node [vertex, label={below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=1mm]right:$c_1$}] at (v4){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3 c_1c_3$};

        % Line 2

        \coordinate (v1) at (0,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube2] (v2) -- (v1)--(v3);
        \draw [tube1] (v1) -- (v2);
        \draw [tube1] (v4) -- (v5);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=2mm]right:$c_3$}] at (v1){};
        \node [vertex, label={[label distance=1mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=1mm]right:$c_1$}] at (v4){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3  c_1 c_3$};



        \coordinate (v1) at (2,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube2] (v2) -- (v1)--(v3);
        \draw [tube1] (v1) -- (v3);
        \draw [tube1] (v4) -- (v5);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=2mm]right:$c_3$}] at (v1){};
        \node [vertex, label={[label distance=1mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=1mm]right:$c_1$}] at (v4){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3  c_1 c_3$};

        \coordinate (v1) at (4,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v2) -- (v1) -- (v3) -- (v4);
        \draw [tube2] (v1) -- (v3) -- (v4);
        \draw [tube1] (v1) -- (v3);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_4$}] at (v1){};
        \node [vertex, label={[label distance=2mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^4   c_4$};

        \coordinate (v1) at (6,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v2) -- (v1)--(v3)--(v4);
        \draw [tube2] (v1) -- (v3) --(v4);
        \draw [tube1] (v3) -- (v4);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_3$}] at (v1){};
        \node [vertex, label={[label distance=2mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_1$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=.5mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3  c_1 c_3$};

        \coordinate (v1) at (8,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v2) -- (v1)--(v3)--(v4);
        \draw [tube2] (v2) -- (v1) --(v3);
        \draw [tube1] (v2) -- (v1);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_4$}] at (v1){};
        \node [vertex, label={[label distance=2mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=.5mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^4   c_4$};

        \coordinate (v1) at (10,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube3] (v2) -- (v1)--(v3)--(v4);
        \draw [tube2] (v2) -- (v1) --(v3);
        \draw [tube1] (v1) -- (v3);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=3mm]right:$c_4$}] at (v1){};
        \node [vertex, label={[label distance=2mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v3){};
        \node [vertex, label={[label distance=2mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=.5mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^4  c_4$};

        \coordinate (v1) at (12,-3.5){};
        \coordinate (v2) at ($(v1) + (-.4,-.5)$){};
        \coordinate (v3) at ($(v1) + (.4,-.5)$){};
        \coordinate (v4) at ($(v1) + (.4,-1)$){};
        \coordinate (v5) at ($(v1) + (.4,-1.5)$){};
        \draw [tube2] (v2) -- (v1)--(v3)--(v4);
        \draw [tube1] (v2) -- (v1);
        \draw [tube1] (v3) -- (v4);
        \draw [edge] (v2) to (v1)to (v3) to (v4) to (v5);
        \node [vertex, label={[label distance=2mm]right:$c_3$}] at (v1){};
        \node [vertex, label={[label distance=1mm]below:$c_0$}] at (v2){};
        \node [vertex, label={[label distance=1mm]right:$c_1$}] at (v3){};
        \node [vertex, label={[label distance=1mm]right:$c_0$}] at (v4){};
        \node [vertex, label={[label distance=.5mm]right:$c_0$}] at (v5){};
        \node at ($(v1) + (.2,-2.2) $){$c_0^3  c_1 c_3$};

==> tree_introduction2.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tree_introduction2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{161.44957415bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51478836)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tree_introduction2.pdf}}%
    \put(0.33663297,0.41623121){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_1$\end{tabular}}}}%
    \put(0.33702318,0.27686881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_2$\end{tabular}}}}%
    \put(0.24411495,0.16168738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_3$\end{tabular}}}}%
    \put(0.42993146,0.1602565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_4$\end{tabular}}}}%
    \put(0.24411495,0.02232498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$v_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tree_introduction2.pdf}}%
    \put(-0.00629067,0.22469197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.57438601,0.22469197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tree_introduction2.pdf}}%
  \end{picture}%
\endgroup%

